A Geometric Chung Lu model and the Drosophila Medulla connectome

Many real world graphs have edges correlated to the distance between them, but, in an inhomogeneous manner. While the Chung-Lu model and the geometric random graph models both are elegant in their simplicity, they are insufficient to capture the complexity of these networks. In this paper, we develop a generalized geometric random graph model that preserves many graph theoretic aspects of these real world networks. We test the validity of this model on a graphical representation of the Drosophila Medulla connectome.

==> Project3/Plots/namedminus2_2_-fits-and-internals.txt <==
{{alpha1,beta1,e1},{alpha2,beta2,e2}} {{-3.07441, 0.00309223, 0.0433692}, {-3.32283, 0.00204709, 0.951536}}
 95% confience intervals for {alpha1,beta1,e1}:  {{-3.14656, -3.00226}, {0.00300458, 0.00317989}, {0.0428584, 0.04388}}
 95% confience intervals for {alpha2,beta2,e2}:  {{-3.41606, -3.2296}, {0.0019794, 0.00211479}, {0.939306, 0.963766}}

==> Project3/Plots/namedminus2_2_-fits.txt <==
{{alpha1,beta1,e1},{alpha2,beta2,e2}} --> {{-3.07441, 0.00309223, 0.0433692}, {-3.32283, 0.00204709, 0.951536}}

==> Project3/TestL=1PLots/namedminus2-test-L=1-eps0=eps-fits-and-internals.txt <==
{{alpha1,beta1,e1},{alpha2,beta2,e2}} -->{{-3.01122, 0.0030762, 0.0435449}, {-3.16284, 0.0018741, 0.005}}
 95% confience intervals for {alpha1,beta1,e1}:  {{-3.07646, -2.94598}, {0.00299262, 0.00315977}, {0.0430247, 0.0440652}}
 95% confience intervals for {alpha2,beta2,e2}:  {{-3.25611, -3.06958}, {0.00181923, 0.00192896}, {0.005, 0.005}}
 95% confience intervals for {F1} (value,interval):0.0020432, {0.000643693, 0.00344271}
 95% confience intervals for {F2} (value,interval):0.0405882, {-0.00807, 0.0892464}

==> Project3/TestL=1PLots/namedminus2-test-L=1-fits-and-internals.txt <==
{{alpha1,beta1,e1},{alpha2,beta2,e2}} -->{{-3.01122, 0.0030762, 0.0435449}, {-3.16284, 0.0018741, 0.005}}
 95% confience intervals for {alpha1,beta1,e1}:  {{-3.07646, -2.94598}, {0.00299262, 0.00315977}, {0.0430247, 0.0440652}}
 95% confience intervals for {alpha2,beta2,e2}:  {{-3.25611, -3.06958}, {0.00181923, 0.00192896}, {0.005, 0.005}}
 95% confience intervals for {F1} (value,interval):0.0020432, {0.000643693, 0.00344271}
 95% confience intervals for {F2} (value,interval):0.0405882, {-0.00807, 0.0892464}

==> Project3/fullminus1-2p/fullminus1-2p-fits-and-internals.txt <==
{{alpha1,beta1,e1},{alpha2,beta2,e2}} -->{{-2.76129, 0.00300996}, {-3.31531, 0.00170436}}
 95% confience intervals for {alpha1,beta1,e1}:  {{-2.83729, -2.68529}, {0.00292901, 0.00309091}}
 95% confience intervals for {alpha2,beta2,e2}:  {{-3.38463, -3.24598}, {0.00166949, 0.00173922}}
 95% confience intervals for {F1} (value,interval): 0.000303395, {0.0000698046, 0.000536985}
 95% confience intervals for {F2} (value,interval): 0.0350498, {0.0000856374, 0.070014}
 Relative Absolute Mean Error: {{All F1, All F2}, {threshold F1, theshold F2}}, (theshold = 500):{{0.0468995, 0.12655}, {0.00901061, 0.049259}}
  Square Mean Error: {{All F1, All F2}, {threshold F1, theshold F2}}, (theshold = 500):{{0.0201616, 0.0694437}, {0.000250721, 0.0127325}}

==> Project3/fullminus1-2p/fullminus1-2p-simulation-counts.txt <==
Characteristic: (Actual, Mean, Standard Deviation) 
Maximum Degree: {150., 263.72, 53.0845}
SelfLoops: {105., 69.76, 7.16913}
EdgeCount: {8089., 7942.58, 213.87}
Connected Components: {26., 234.81, 10.4134}
Non-isolated Connected Components: {7., 3.46, 1.77195}
Triangles: {10224., 9621.73, 1402.54}
4-walks:            6            6
{2.95063 10 , 3.00237 10 , 549348.}


==> Project3/namedminus2-2p/namedminus2-2p-fits-and-internals.txt <==
{{alpha1,beta1,e1},{alpha2,beta2,e2}} -->{{-2.94589, 0.00293112}, {-3.16284, 0.0018741}}
 95% confience intervals for {alpha1,beta1,e1}:  {{-3.0075, -2.88429}, {0.00287141, 0.00299082}}
 95% confience intervals for {alpha2,beta2,e2}:  {{-3.25563, -3.07006}, {0.00181951, 0.00192868}}
 95% confience intervals for {F1} (value,interval): 0.00224016, {0.000696893, 0.00378342}
 95% confience intervals for {F2} (value,interval): 0.0405882, {-0.00781751, 0.0889939}
 Relative Absolute Mean Error: {{All F1, All F2}, {threshold F1, theshold F2}}, (theshold = 500):{{0.0424187, 0.12215}, {0.00822747, 0.0532331}}
  Square Mean Error: {{All F1, All F2}, {threshold F1, theshold F2}}, (theshold = 500):{{0.0138996, 0.0538964}, {0.000175405, 0.00856598}}

==> Project3/namedminus2-2p/namedminus2-2p-simulation-counts.txt <==
Characteristic: (Actual, Mean, Standard Deviation) 
Maximum Degree: {71., 100.725, 13.0237}
SelfLoops: {71., 47.265, 4.60552}
EdgeCount: {2851., 2979.1, 94.9285}
Connected Components: {8., 20.415, 3.06098}
Non-isolated Connected Components: {1., 1.17, 0.40238}
Triangles: {4400., 5546.18, 795.223}
4-walks:                     6
{981091., 1.37876 10 , 236890.}

